Computing low-rank approximations of the Fr\'echet derivative of a matrix function using Krylov subspace methods

The Fr\'echet derivative $L_f(A,E)$ of the matrix function $f(A)$ plays an important role in many different applications, including condition number estimation and network analysis. We present several different Krylov subspace methods for computing low-rank approximations of $L_f(A,E)$ when the direction term $E$ is of rank one (which can easily be extended to general low-rank). We analyze the convergence of the resulting method for the important special case that $A$ is Hermitian and $f$ is either the exponential, the logarithm or a Stieltjes function. In a number of numerical tests, both including matrices from benchmark collections and from real-world applications, we demonstrate and compare the accuracy and efficiency of the proposed methods.

==> fig/tikz_data/aposteriori.dat <==
x	error	diff	apost
1	0.075802	0.00011045	7.6608
2	0.075805	0.00014219	3.2339
3	0.075833	0.00035615	3.6426
4	0.075691	0.0015696	2.9172
5	0.075937	0.0029298	2.6055
6	0.075634	0.0091326	2.3777
7	0.075005	0.018257	2.1167
8	0.070366	0.027601	1.7071
9	0.067334	0.031118	1.48
10	0.059908	0.034123	1.1866
11	0.053825	0.032892	0.9415
12	0.046664	0.03191	0.6962
13	0.038837	0.030508	0.4567
14	0.031319	0.026407	0.3381
15	0.024434	0.022598	0.21802
16	0.017742	0.018312	0.14596
17	0.012081	0.014138	0.087717
18	0.0080846	0.0099715	0.055537
19	0.0051055	0.0067666	0.030631
20	0.0031141	0.0043794	0.017353
21	0.0017931	0.0027039	0.0090902
22	0.00099685	0.0015838	0.0046206
23	0.00052786	0.00089504	0.0022323
24	0.00026405	0.00048007	0.0010333
25	0.00013056	0.00024205	0.00047061
26	6.0602e-05	0.00012005	0.0002022
27	2.7487e-05	5.6326e-05	8.7942e-05
28	1.1976e-05	2.5657e-05	3.5888e-05
29	5.0799e-06	1.1256e-05	1.4485e-05
30	2.0717e-06	4.784e-06	5.5701e-06
31	8.2225e-07	1.9655e-06	2.0758e-06
32	3.1209e-07	7.813e-07	7.547e-07
33	1.161e-07	2.9742e-07	2.7383e-07
34	4.1545e-08	1.1097e-07	9.154e-08
35	1.4056e-08	3.9956e-08	2.9921e-08
36	4.8185e-09	1.3562e-08	9.8166e-09
37	1.5784e-09	4.6542e-09	3.0317e-09
38	5.0813e-10	1.525e-09	9.1837e-10
39	1.6079e-10	4.9278e-10	2.7876e-10
40	4.8841e-11	1.5593e-10	8.1185e-11
41	1.46e-11	4.7355e-11	2.3187e-11
42	4.2311e-12	1.4202e-11	6.4885e-12
43	1.2161e-12	4.1232e-12	1.8155e-12
44	3.386e-13	1.1868e-12	4.7792e-13
45	9.0587e-14	3.3096e-13	1.2304e-13
46	2.4401e-14	8.865e-14	3.3567e-14
47	6.3992e-15	2.3901e-14	8.3578e-15
48	1.5865e-15	6.2722e-15	1.9033e-15
49	4.8266e-16	1.5265e-15	5.0493e-16
50	3.1529e-16	3.8769e-16	1.1468e-16


==> fig/tikz_data/convdiff2d.dat <==
x err_poly err_twosided err_si
1	0.56817	0.56811	0.56817
2	0.56814	0.56817	0.55889
3	0.56414	0	0.34337
4	0.53517	0.48531	0.17281
5	0.47633	8.4701	0.065633
6	0.40353	2.4583	0.011503
7	0.32976	2.4224	0.0057818
8	0.26566	0.72669	0.0021126
9	0.21224	0.48447	0.00065939
10	0.16573	0.61004	0.00030804
11	0.12435	0.66413	0.00012064
12	0.092977	4.9811	4.0782e-05
13	0.067732	0.20114	2.5083e-05
14	0.047348	0.14582	4.4168e-06
15	0.031952	0.068187	4.3584e-06
16	0.020697	0.05967	1.441e-06
17	0.012832	0.45698	5.4295e-07
18	0.007682	0.026216	3.5738e-07
19	0.0044921	0.056727	8.3969e-08
20	0.0025568	0.034206	5.1542e-08
21	0.0014104	0.039145	2.4638e-08
22	0.00075059	0.0055777	3.4795e-09
23	0.00039002	0.0026334	0
24	0.00019695	0.00079251	0
25	9.5939e-05	0.0011708	0
26	4.5174e-05	0.00017	0
27	2.0594e-05	8.0643e-05	0
28	9.2648e-06	2.0741e-05	0
29	4.124e-06	7.8445e-06	0
30	1.7876e-06	3.6049e-06	0
31	7.4024e-07	1.6256e-06	0
32	2.9772e-07	9.7378e-07	0
33	1.1727e-07	0	0
34	4.5108e-08	5.0513e-07	0
35	1.6676e-08	1.7772e-07	0
36	6.0424e-09	3.2835e-08	0
37	0	1.5106e-08	0
38	0	1.4943e-09	0


==> fig/tikz_data/convdiff2d_singular_values.dat <==
x	sv
1	0.56817
2	0.20722
3	0.047502
4	0.0082118
5	0.0012055
6	0.00015152
7	1.7383e-05
8	1.8066e-06
9	1.6899e-07
10	1.4339e-08
11	1.1085e-09
12	7.9022e-11
13	5.0035e-12
14	2.8623e-13
15	1.4874e-14
16	7.1163e-16
17	5.0464e-16
18	1.7102e-16
19	1.4307e-16
20	1.2896e-16

==> fig/tikz_data/laplace2d.dat <==
x err_poly bound_poly err_block err_extended bound_extended
1	0.61983	0.61983	0.61983	0	0
2	0.60869	0.56346	0.6087	0.21955	0.21955
3	0.59253	0.51222	0.59239	0	0
4	0.57412	0.46564	0.57344	0.038611	0.090405
5	0.55267	0.42329	0.55075	0	0
6	0.52915	0.3848	0.52663	0	0.037226
7	0.50096	0.34981	0.49751	0	0
8	0.47139	0.31799	0.46613	0.0021315	0.015328
9	0.44046	0.28908	0.43281	0	0
10	0.40901	0.26279	0.39866	0.00053275	0.0063117
11	0.37795	0.23889	0.36475	0	0
12	0.34848	0.21717	0.33174	0.00012044	0.002599
13	0.31943	0.19742	0.29845	0	0
14	0.29271	0.17946	0.26785	2.5942e-05	0.0010702
15	0.26891	0.16314	0.23959	0	0
16	0.24715	0.14831	0.21259	5.3976e-06	0.00044066
17	0.22467	0.13482	0.18357	0	0
18	0.2016	0.12256	0.15327	1.014e-06	0.00018145
19	0.17925	0.11141	0.12596	0	0
20	0.1585	0.10128	0.10149	2.0558e-07	7.4714e-05
21	0.13993	0.092071	0.081252	0	0
22	0.12371	0.083698	0.066362	3.4702e-08	3.0765e-05
23	0.10897	0.076087	0.05504	0	0
24	0.094347	0.069168	0.044693	7.2587e-09	1.2668e-05
25	0.080966	0.062877	0.036525	0	0
26	0.069077	0.057159	0.030312	1.317e-09	5.2162e-06
27	0.058297	0.051961	0.02501	0	0
28	0.049051	0.047236	0.020803	0	0
29	0.041392	0.04294	0.017567	0	0
30	0.035407	0.039035	0.015035	0	0
31	0.03066	0.035485	0.0128	0	0
32	0.02703	0.032258	0.010917	0	0
33	0.023936	0.029325	0.0093153	0	0
34	0.021092	0.026658	0.0079669	0	0
35	0.018502	0.024234	0.0068618	0	0
36	0.016239	0.02203	0.0059661	0	0
37	0.014102	0.020027	0.0050883	0	0
38	0.012013	0.018205	0.0043008	0	0
39	0.010142	0.01655	0.003658	0	0
40	0.008361	0.015045	0.003071	0	0
41	0.0067396	0.013677	0.0024456	0	0
42	0.0054536	0.012433	0.0019087	0	0
43	0.0044998	0.011302	0.0015051	0	0
44	0.0038022	0.010274	0.0012032	0	0
45	0.0032093	0.00934	0.00095949	0	0
46	0.0027491	0.0084906	0.00076646	0	0
47	0.0023778	0.0077185	0.00060381	0	0
48	0.0020753	0.0070166	0.00046654	0	0
49	0.0017865	0.0063785	0.00036197	0	0
50	0.0014897	0.0057984	0.00027754	0	0
51	0.0012189	0.0052711	0.00021142	0	0
52	0.001001	0.0047918	0.00016655	0	0
53	0.00083301	0.004356	0.0001328	0	0
54	0.00067259	0.0039599	0.00010563	0	0
55	0.00053767	0.0035998	8.3133e-05	0	0
56	0.00044135	0.0032724	6.312e-05	0	0
57	0.00035733	0.0029748	4.4894e-05	0	0
58	0.00029166	0.0027043	3.0433e-05	0	0
59	0.00024504	0.0024584	2.128e-05	0	0
60	0.00020491	0.0022348	1.6499e-05	0	0
61	0.00016897	0.0020316	1.3477e-05	0	0
62	0.00013463	0.0018468	1.0948e-05	0	0
63	0.00010351	0.0016789	8.6144e-06	0	0
64	7.7736e-05	0.0015262	6.4757e-06	0	0
65	5.8099e-05	0.0013874	4.6454e-06	0	0
66	4.7786e-05	0.0012612	3.6054e-06	0	0
67	3.91e-05	0.0011465	2.7512e-06	0	0
68	3.1576e-05	0.0010423	2.0158e-06	0	0
69	2.5159e-05	0.00094748	1.4346e-06	0	0
70	1.9544e-05	0.00086132	1.0209e-06	0	0
71	1.5091e-05	0.00078299	7.303e-07	0	0
72	1.1495e-05	0.00071179	5.1822e-07	0	0
73	8.5278e-06	0.00064706	3.62e-07	0	0
74	6.4984e-06	0.00058821	2.6846e-07	0	0
75	4.8518e-06	0.00053472	0	0	0
76	3.6861e-06	0.00048609	0	0	0
77	2.7323e-06	0.00044189	0	0	0
78	2.0116e-06	0.0004017	0	0	0
79	1.4214e-06	0.00036517	0	0	0
80	1.0209e-06	0.00033196	0	0	0
81	7.7171e-07	0.00030178	0	0	0
82	5.8417e-07	0.00027433	0	0	0
83	4.2417e-07	0.00024938	0	0	0
84	2.98e-07	0.00022671	0	0	0
85	2.1875e-07	0.00020609	0	0	0
86	1.7451e-07	0.00018735	0	0	0


==> fig/tikz_data/laplace2d_singular_values.dat <==
x	sv
1	0.62737
2	0.068675
3	0.0079775
4	0.00075267
5	6.3771e-05
6	6.2616e-06
7	5.8937e-07
8	4.4928e-08
9	3.2185e-09
10	2.5253e-10
11	1.8186e-11
12	1.3918e-12
13	9.5619e-14
14	6.9779e-15
15	4.6485e-16
16	2.8856e-16
17	1.9997e-16
18	1.811e-16
19	1.4415e-16
20	1.2973e-16
